The Atacama Cosmology Telescope: Dusty Star-Forming Galaxies and Active Galactic Nuclei in the Southern Survey

We present a catalog of 191 extragalactic sources detected by the Atacama Cosmology Telescope (ACT) at 148 GHz and/or 218 GHz in the 2008 Southern survey. Flux densities span 14-1700 mJy, and we use source spectral indices derived using ACT-only data to divide our sources into two sub-populations: 167 radio galaxies powered by central active galactic nuclei (AGN), and 24 dusty star-forming galaxies (DSFGs). We cross-identify 97% of our sources (166 of the AGN and 19 of the DSFGs) with those in currently available catalogs. When combined with flux densities from the Australian Telescope 20 GHz survey and follow-up observations with the Australia Telescope Compact Array, the synchrotron-dominated population is seen to exhibit a steepening of the slope of the spectral energy distribution from 20 to 148 GHz, with the trend continuing to 218 GHz. The ACT dust-dominated source population has a median spectral index of 3.7+0.62-0.86, and includes both local galaxies and sources with redshifts as great as 5.6. Dusty sources with no counterpart in existing catalogs likely belong to a recently discovered subpopulation of DSFGs lensed by foreground galaxies or galaxy groups.

==> table4.table <==
ACT-S J001849$-$511506  &  $00:18:49.7$  &  $-51:15:06.1$  &  &  11.5  &  56.0  &  54.7$^{+5.1}_{-5.1}$  &  &  7.6  &  41.3  &  39.7$^{+5.7}_{-5.6}$  &  &  -0.8  &  -0.8$^{+0.4}_{-0.5}$  &  sync  &  & J001849$-$511455  &  154.0$\pm$5.0  \\ 
ACT-S J001853$-$492953  &  $00:18:53.0$  &  $-49:29:53.6$  &  &  7.3  &  49.8  &  46.9$^{+7.1}_{-7.1}$  &  &  4.9  &  44.8  &  40.7$^{+9.5}_{-9.5}$  &  &  -0.3  &  -0.4$^{+0.7}_{-0.8}$  &  sync  &  & ... & ... \\ 
ACT-S J002233$-$515326  &  $00:22:33.7$  &  $-51:53:26.6$  &  &  5.4  &  21.7  &  20.0$^{+4.1}_{-4.1}$  &  &  5.5  &  25.3  &  21.7$^{+5.1}_{-5.5}$  &  &  0.4  &  0.2$^{+0.8}_{-0.9}$  &  sync  &  & J002233$-$515316  &  77.0$\pm$9.0  \\ 
ACT-S J002512$-$542744  &  $00:25:12.5$  &  $-54:27:44.6$  &  &  6.1  &  22.6  &  20.6$^{+3.8}_{-3.9}$  &  &  4.9  &  23.0  &  20.8$^{+4.8}_{-4.9}$  &  &  -0.0  &  0.0$^{+0.8}_{-0.8}$  &  sync  &  & J002511$-$542739  &  59.0$\pm$3.0  \\ 
ACT-S J002707$-$500713  &  $00:27:07.3$  &  $-50:07:13.3$  &  &  2.2  &  13.5  &  10.4$^{+5.1}_{-3.3}$  &  &  6.0  &  44.8  &  39.3$^{+7.8}_{-8.1}$  &  &  3.7  &  3.5$^{+1.0}_{-1.2}$  &  dust  &  & ... & ... \\ 
ACT-S J003134$-$514317  &  $00:31:34.3$  &  $-51:43:17.7$  &  &  14.6  &  54.4  &  53.6$^{+4.1}_{-4.1}$  &  &  9.1  &  43.0  &  41.8$^{+5.0}_{-5.0}$  &  &  -0.6  &  -0.6$^{+0.3}_{-0.4}$  &  sync  &  & J003134$-$514325  &  78.0$\pm$4.0  \\ 
ACT-S J003735$-$530736  &  $00:37:35.2$  &  $-53:07:36.7$  &  &  12.6  &  39.1  &  38.3$^{+3.4}_{-3.3}$  &  &  7.8  &  35.9  &  34.6$^{+4.7}_{-4.8}$  &  &  -0.2  &  -0.3$^{+0.4}_{-0.4}$  &  sync  &  & J003735$-$530733  &  81.0$\pm$4.0  \\ 
ACT-S J004622$-$500630  &  $00:46:22.6$  &  $-50:06:30.2$  &  &  5.9  &  30.1  &  27.1$^{+5.3}_{-5.4}$  &  &  3.6  &  23.4  &  19.8$^{+6.5}_{-6.1}$  &  &  -0.8  &  -0.8$^{+0.9}_{-1.0}$  &  sync  &  & ... & ... \\ 
ACT-S J004905$-$552112  &  $00:49:05.9$  &  $-55:21:12.0$  &  &  14.2  &  60.8  &  59.8$^{+4.6}_{-4.6}$  &  &  8.4  &  53.2  &  51.6$^{+6.6}_{-6.7}$  &  &  -0.4  &  -0.4$^{+0.4}_{-0.4}$  &  sync  &  & J004905$-$552110  &  89.0$\pm$5.0  \\ 
ACT-S J004949$-$540242  &  $00:49:49.0$  &  $-54:02:42.0$  &  &  7.0  &  22.0  &  20.2$^{+3.2}_{-3.3}$  &  &  3.0  &  12.0  &  10.3$^{+3.6}_{-2.7}$  &  &  -1.8  &  -1.8$^{+0.9}_{-0.8}$  &  sync  &  & J004950$-$540255$^*$ &  32.7$\pm$0.2 \\ 
ACT-S J004957$-$554445  &  $00:49:57.9$  &  $-55:44:45.1$  &  &  5.6  &  24.6  &  21.6$^{+4.6}_{-4.7}$  &  &  2.9  &  17.2  &  13.7$^{+5.7}_{-4.5}$  &  &  -1.2  &  -1.2$^{+1.1}_{-1.1}$  &  sync  &  & ... & ... \\ 
ACT-S J005240$-$531132  &  $00:52:40.4$  &  $-53:11:32.4$  &  &  6.0  &  18.8  &  16.9$^{+3.2}_{-3.3}$  &  &  3.6  &  14.9  &  12.5$^{+4.2}_{-3.9}$  &  &  -0.7  &  -0.8$^{+0.9}_{-1.0}$  &  sync  &  & J005242$-$531142$^*$ &  23.7$\pm$0.3 \\ 
ACT-S J005244$-$494725  &  $00:52:44.2$  &  $-49:47:25.7$  &  &  7.5  &  40.1  &  37.8$^{+5.5}_{-5.5}$  &  &  4.3  &  30.5  &  27.1$^{+7.2}_{-7.0}$  &  &  -0.8  &  -0.9$^{+0.7}_{-0.8}$  &  sync  &  & J005243$-$494732  &  76.0$\pm$4.0  \\ 
ACT-S J005605$-$524156  &  $00:56:05.3$  &  $-52:41:56.9$  &  &  10.6  &  34.6  &  33.6$^{+3.4}_{-3.4}$  &  &  6.3  &  29.2  &  27.6$^{+4.8}_{-4.8}$  &  &  -0.5  &  -0.5$^{+0.5}_{-0.5}$  &  sync  &  & J005604$-$524147$^*$ &  21.7$\pm$0.1 \\ 
ACT-S J005622$-$531848  &  $00:56:22.0$  &  $-53:18:48.0$  &  &  11.0  &  34.5  &  33.6$^{+3.3}_{-3.3}$  &  &  5.6  &  22.7  &  21.2$^{+4.2}_{-4.1}$  &  &  -1.1  &  -1.2$^{+0.5}_{-0.6}$  &  sync  &  & J005622$-$531903$^*$ &  12.9$\pm$0.1 \\ 
ACT-S J005706$-$521425  &  $00:57:06.1$  &  $-52:14:25.7$  &  &  13.0  &  42.0  &  41.3$^{+3.4}_{-3.4}$  &  &  7.6  &  35.4  &  34.0$^{+4.9}_{-4.8}$  &  &  -0.5  &  -0.5$^{+0.4}_{-0.4}$  &  sync  &  & J005705$-$521418  &  97.0$\pm$5.0  \\ 
ACT-S J005855$-$521930  &  $00:58:55.9$  &  $-52:19:30.7$  &  &  21.9  &  71.2  &  70.7$^{+3.9}_{-3.9}$  &  &  10.3  &  47.5  &  46.6$^{+4.9}_{-4.9}$  &  &  -1.1  &  -1.1$^{+0.3}_{-0.3}$  &  sync  &  & J005855$-$521926  &  170.0$\pm$9.0  \\ 
ACT-S J010308$-$510917  &  $01:03:08.1$  &  $-51:09:17.2$  &  &  9.1  &  32.2  &  31.0$^{+3.6}_{-3.7}$  &  &  5.8  &  27.0  &  25.2$^{+4.8}_{-4.8}$  &  &  -0.5  &  -0.5$^{+0.5}_{-0.6}$  &  sync  &  & J010306$-$510907  &  82.0$\pm$4.0  \\ 
ACT-S J010330$-$513550  &  $01:03:30.3$  &  $-51:35:50.9$  &  &  13.1  &  43.5  &  42.7$^{+3.5}_{-3.6}$  &  &  10.2  &  48.5  &  47.5$^{+5.0}_{-5.0}$  &  &  0.3  &  0.3$^{+0.3}_{-0.3}$  &  sync  &  & J010329$-$513551  &  87.0$\pm$4.0  \\ 
ACT-S J011324$-$532945  &  $01:13:24.3$  &  $-53:29:45.5$  &  &  7.3  &  21.9  &  20.5$^{+3.1}_{-3.1}$  &  &  4.0  &  17.1  &  14.7$^{+4.4}_{-4.2}$  &  &  -0.8  &  -0.8$^{+0.8}_{-0.9}$  &  sync  &  & J011323$-$532949  &  117.0$\pm$6.0  \\ 
ACT-S J011650$-$544639  &  $01:16:50.5$  &  $-54:46:39.2$  &  &  5.5  &  19.4  &  17.1$^{+3.8}_{-3.8}$  &  &  4.4  &  20.3  &  17.9$^{+4.7}_{-4.7}$  &  &  0.1  &  0.1$^{+0.9}_{-0.9}$  &  sync  &  & ... & ... \\ 
ACT-S J011829$-$511527  &  $01:18:29.9$  &  $-51:15:27.3$  &  &  14.4  &  49.5  &  48.8$^{+3.7}_{-3.8}$  &  &  10.5  &  52.1  &  51.0$^{+5.2}_{-5.2}$  &  &  0.1  &  0.1$^{+0.3}_{-0.3}$  &  sync  &  & J011828$-$511524$^*$ &  40.6$\pm$0.2 \\ 
ACT-S J011950$-$535718  &  $01:19:50.7$  &  $-53:57:18.9$  &  &  52.9  &  158.7  &  158.4$^{+5.4}_{-5.7}$  &  &  30.7  &  129.8  &  129.2$^{+6.2}_{-5.9}$  &  &  -0.5  &  -0.5$^{+0.1}_{-0.2}$  &  sync  &  & J011950$-$535717  &  245.0$\pm$12.0  \\ 
ACT-S J012457$-$511315  &  $01:24:57.3$  &  $-51:13:15.0$  &  &  55.4  &  196.8  &  196.4$^{+6.6}_{-6.6}$  &  &  32.9  &  163.5  &  162.9$^{+7.7}_{-7.4}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.1}$  &  sync  &  & J012457$-$511316  &  745.0$\pm$37.0  \\ 
ACT-S J012623$-$510313  &  $01:26:23.2$  &  $-51:03:13.2$  &  &  7.0  &  24.1  &  22.5$^{+3.5}_{-3.6}$  &  &  5.0  &  22.8  &  20.7$^{+4.7}_{-4.7}$  &  &  -0.2  &  -0.2$^{+0.7}_{-0.8}$  &  sync  &  & J012624$-$510309  &  111.0$\pm$6.0  \\ 
ACT-S J012755$-$513646  &  $01:27:55.8$  &  $-51:36:46.1$  &  &  13.2  &  41.2  &  40.4$^{+3.3}_{-3.3}$  &  &  8.4  &  38.0  &  36.8$^{+4.8}_{-4.7}$  &  &  -0.2  &  -0.2$^{+0.4}_{-0.4}$  &  sync  &  & J012756$-$513641  &  100.0$\pm$5.0  \\ 
ACT-S J012756$-$532936  &  $01:27:56.9$  &  $-53:29:36.2$  &  &  10.0  &  27.7  &  26.8$^{+2.9}_{-2.9}$  &  &  7.0  &  30.1  &  28.7$^{+4.5}_{-4.4}$  &  &  0.2  &  0.2$^{+0.5}_{-0.5}$  &  sync  &  & J012759$-$533007$^*$ &  37.1$\pm$0.2 \\ 
ACT-S J012835$-$525520  &  $01:28:35.3$  &  $-52:55:20.6$  &  &  6.2  &  17.2  &  15.7$^{+2.9}_{-2.9}$  &  &  5.1  &  19.4  &  17.7$^{+3.9}_{-3.9}$  &  &  0.3  &  0.3$^{+0.7}_{-0.8}$  &  sync  &  & J012834$-$525519  &  175.0$\pm$9.0  \\ 
ACT-S J013106$-$545714  &  $01:31:06.6$  &  $-54:57:14.3$  &  &  5.3  &  19.6  &  16.6$^{+3.9}_{-4.2}$  &  &  2.9  &  11.9  &  9.6$^{+3.8}_{-3.1}$  &  &  -1.6  &  -1.4$^{+1.1}_{-1.0}$  &  sync  &  & J013108$-$545732$^*$ &  31.6$\pm$0.2 \\ 
ACT-S J013306$-$520006  &  $01:33:06.0$  &  $-52:00:06.1$  &  &  81.6  &  241.0  &  240.6$^{+7.2}_{-7.7}$  &  &  43.3  &  179.5  &  179.1$^{+7.2}_{-7.7}$  &  &  -0.8  &  -0.8$^{+0.1}_{-0.1}$  &  sync  &  & J013305$-$520003  &  1198.0$\pm$60.0  \\ 
ACT-S J013409$-$552615  &  $01:34:09.7$  &  $-55:26:15.3$  &  &  5.8  &  23.0  &  20.7$^{+4.1}_{-4.2}$  &  &  4.4  &  22.0  &  19.4$^{+5.1}_{-5.1}$  &  &  -0.2  &  -0.2$^{+0.8}_{-0.9}$  &  sync  &  & J013408$-$552616  &  47.0$\pm$3.0  \\ 
ACT-S J013540$-$514936  &  $01:35:40.8$  &  $-51:49:36.0$  &  &  7.3  &  20.6  &  19.3$^{+2.9}_{-3.0}$  &  &  5.1  &  19.0  &  17.3$^{+3.8}_{-3.8}$  &  &  -0.3  &  -0.3$^{+0.7}_{-0.7}$  &  sync  &  & J013540$-$514945  &  60.0$\pm$3.0  \\ 
ACT-S J013548$-$524417  &  $01:35:48.7$  &  $-52:44:17.2$  &  &  19.1  &  52.2  &  51.7$^{+3.1}_{-3.1}$  &  &  9.6  &  38.1  &  37.2$^{+4.2}_{-4.3}$  &  &  -0.8  &  -0.8$^{+0.3}_{-0.3}$  &  sync  &  & J013548$-$524417  &  55.0$\pm$3.0  \\ 
ACT-S J013727$-$543946  &  $01:37:27.3$  &  $-54:39:46.3$  &  &  7.9  &  25.9  &  24.6$^{+3.4}_{-3.4}$  &  &  4.8  &  19.2  &  17.3$^{+4.1}_{-4.1}$  &  &  -0.9  &  -0.9$^{+0.6}_{-0.8}$  &  sync  &  & J013726$-$543940$^*$ &  19.2$\pm$0.1 \\ 
ACT-S J013949$-$521745  &  $01:39:49.8$  &  $-52:17:45.9$  &  &  14.4  &  39.8  &  39.2$^{+3.0}_{-3.0}$  &  &  6.6  &  26.1  &  24.8$^{+4.1}_{-4.1}$  &  &  -1.1  &  -1.2$^{+0.4}_{-0.5}$  &  sync  &  & J013949$-$521746  &  91.0$\pm$5.0  \\ 
ACT-S J014648$-$520236  &  $01:46:48.8$  &  $-52:02:36.8$  &  &  29.2  &  82.4  &  82.0$^{+3.7}_{-3.7}$  &  &  16.4  &  67.8  &  67.2$^{+4.6}_{-4.8}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.2}$  &  sync  &  & J014648$-$520233  &  226.0$\pm$11.0  \\ 
ACT-S J014744$-$524550  &  $01:47:44.8$  &  $-52:45:50.2$  &  &  4.6  &  12.5  &  11.2$^{+2.8}_{-2.8}$  &  &  7.2  &  28.4  &  26.4$^{+4.2}_{-4.2}$  &  &  2.2  &  2.2$^{+0.8}_{-0.7}$  &  dust  &  & ... &  ... \\ 
ACT-S J015358$-$540650  &  $01:53:58.7$  &  $-54:06:50.5$  &  &  10.8  &  30.5  &  29.6$^{+3.0}_{-2.9}$  &  &  6.4  &  25.7  &  24.3$^{+4.1}_{-4.1}$  &  &  -0.5  &  -0.5$^{+0.5}_{-0.5}$  &  sync  &  & J015358$-$540653  &  50.0$\pm$3.0  \\ 
ACT-S J015419$-$510752  &  $01:54:19.9$  &  $-51:07:52.7$  &  &  58.9  &  177.3  &  177.0$^{+5.6}_{-6.0}$  &  &  29.2  &  135.4  &  134.8$^{+6.6}_{-6.3}$  &  &  -0.7  &  -0.7$^{+0.2}_{-0.1}$  &  sync  &  & J015419$-$510751  &  329.0$\pm$17.0  \\ 
ACT-S J015558$-$512544  &  $01:55:58.3$  &  $-51:25:44.2$  &  &  6.4  &  18.9  &  16.4$^{+3.1}_{-3.1}$  &  &  1.8  &  6.9  &  7.0$^{+2.3}_{-1.6}$  &  &  -3.8  &  -2.2$^{+0.8}_{-0.5}$  &  sync  &  & J015557$-$512545  &  115.0$\pm$6.0  \\ 
ACT-S J015649$-$543948  &  $01:56:49.9$  &  $-54:39:48.2$  &  &  13.6  &  42.1  &  41.2$^{+3.3}_{-3.3}$  &  &  5.2  &  22.8  &  21.1$^{+4.4}_{-4.2}$  &  &  -1.7  &  -1.7$^{+0.5}_{-0.6}$  &  sync  &  & J015649$-$543949  &  278.0$\pm$14.0  \\ 
ACT-S J015817$-$500419  &  $01:58:17.5$  &  $-50:04:19.4$  &  &  6.9  &  27.4  &  25.5$^{+4.1}_{-4.1}$  &  &  5.9  &  31.2  &  29.2$^{+5.5}_{-5.5}$  &  &  0.3  &  0.4$^{+0.6}_{-0.7}$  &  sync  &  & J015817$-$500419  &  121.0$\pm$6.0  \\ 
ACT-S J015914$-$530857  &  $01:59:14.3$  &  $-53:08:57.7$  &  &  10.2  &  26.5  &  25.5$^{+2.8}_{-2.7}$  &  &  4.0  &  14.5  &  13.0$^{+3.5}_{-3.0}$  &  &  -1.7  &  -1.8$^{+0.7}_{-0.7}$  &  sync  &  & J015913$-$530853  &  69.0$\pm$4.0  \\ 
ACT-S J020449$-$550258  &  $02:04:49.0$  &  $-55:02:58.9$  &  &  15.2  &  49.6  &  48.9$^{+3.6}_{-3.5}$  &  &  10.4  &  47.7  &  46.7$^{+4.8}_{-4.9}$  &  &  -0.1  &  -0.1$^{+0.3}_{-0.3}$  &  sync  &  & J020454$-$550337$^*$ &  29.9$\pm$0.3 \\ 
ACT-S J020648$-$534536  &  $02:06:48.2$  &  $-53:45:36.9$  &  &  6.2  &  16.4  &  14.8$^{+2.8}_{-2.8}$  &  &  3.7  &  13.2  &  11.1$^{+3.6}_{-3.4}$  &  &  -0.7  &  -0.8$^{+0.9}_{-1.0}$  &  sync  &  & J020647$-$534543  &  60.0$\pm$3.0  \\ 
ACT-S J020921$-$522926  &  $02:09:21.7$  &  $-52:29:26.2$  &  &  13.8  &  35.3  &  34.7$^{+2.8}_{-2.7}$  &  &  9.2  &  34.7  &  33.8$^{+4.0}_{-4.0}$  &  &  -0.1  &  -0.1$^{+0.3}_{-0.4}$  &  sync  &  & J020916$-$522949$^*$ &  22.8$\pm$0.2 \\ 
ACT-S J021046$-$510103  &  $02:10:46.6$  &  $-51:01:03.3$  &  &  532.9  &  1721.0  &  1718.3$^{+48.4}_{-51.6}$  &  &  301.5  &  1420.0  &  1418.2$^{+48.4}_{-48.4}$  &  &  -0.5  &  -0.5$^{+0.1}_{-0.1}$  &  sync  &  & J021046$-$510101  &  3287.0$\pm$164.0  \\ 
ACT-S J021238$-$500412  &  $02:12:38.8$  &  $-50:04:12.6$  &  &  5.2  &  21.0  &  17.5$^{+4.4}_{-5.0}$  &  &  2.7  &  13.8  &  10.6$^{+4.8}_{-3.8}$  &  &  -1.4  &  -1.2$^{+1.2}_{-1.1}$  &  sync  &  & J021240$-$500445$^*$ &  11.3$\pm$0.1 \\ 
ACT-S J021520$-$510437  &  $02:15:20.0$  &  $-51:04:37.5$  &  &  5.6  &  16.5  &  14.5$^{+3.1}_{-3.2}$  &  &  3.2  &  13.0  &  10.4$^{+4.0}_{-3.5}$  &  &  -0.8  &  -0.8$^{+1.0}_{-1.1}$  &  sync  &  & J021518$-$510426$^*$ &  7.8$\pm$0.2 \\ 
ACT-S J021603$-$520009  &  $02:16:03.3$  &  $-52:00:09.7$  &  &  13.7  &  34.6  &  33.9$^{+2.7}_{-2.7}$  &  &  7.3  &  28.8  &  27.6$^{+4.1}_{-4.1}$  &  &  -0.5  &  -0.5$^{+0.4}_{-0.5}$  &  sync  &  & J021603$-$520012  &  211.0$\pm$11.0  \\ 
ACT-S J021835$-$550350  &  $02:18:35.4$  &  $-55:03:50.9$  &  &  13.2  &  43.9  &  43.1$^{+3.5}_{-3.6}$  &  &  6.4  &  30.1  &  28.5$^{+4.8}_{-4.8}$  &  &  -1.0  &  -1.1$^{+0.4}_{-0.5}$  &  sync  &  & J021834$-$550350  &  54.0$\pm$3.0  \\ 
ACT-S J022215$-$510633  &  $02:22:15.7$  &  $-51:06:33.5$  &  &  10.7  &  31.2  &  30.2$^{+3.1}_{-3.1}$  &  &  4.6  &  19.0  &  17.1$^{+4.2}_{-3.9}$  &  &  -1.4  &  -1.5$^{+0.6}_{-0.7}$  &  sync  &  & J022215$-$510629  &  75.0$\pm$3.0  \\ 
ACT-S J022331$-$534742  &  $02:23:31.0$  &  $-53:47:42.1$  &  &  46.7  &  123.4  &  123.2$^{+4.4}_{-4.4}$  &  &  24.6  &  95.9  &  95.4$^{+5.3}_{-5.1}$  &  &  -0.7  &  -0.7$^{+0.2}_{-0.2}$  &  sync  &  & J022330$-$534740  &  464.0$\pm$23.0  \\ 
ACT-S J022530$-$522552  &  $02:25:30.2$  &  $-52:25:52.3$  &  &  16.7  &  41.3  &  40.8$^{+2.7}_{-2.7}$  &  &  8.2  &  31.5  &  30.5$^{+4.0}_{-3.9}$  &  &  -0.7  &  -0.8$^{+0.4}_{-0.4}$  &  sync  &  & J022529$-$522555  &  52.0$\pm$3.0  \\ 
ACT-S J022803$-$490126  &  $02:28:03.7$  &  $-49:01:26.5$  &  &  6.8  &  39.5  &  36.7$^{+6.0}_{-6.0}$  &  &  4.1  &  32.4  &  28.2$^{+8.1}_{-7.9}$  &  &  -0.6  &  -0.7$^{+0.8}_{-0.9}$  &  sync  &  & ... & ... \\ 
ACT-S J022820$-$553738  &  $02:28:20.6$  &  $-55:37:38.2$  &  &  7.0  &  28.0  &  26.2$^{+4.1}_{-4.2}$  &  &  5.4  &  27.9  &  25.8$^{+5.3}_{-5.3}$  &  &  -0.0  &  -0.0$^{+0.7}_{-0.7}$  &  sync  &  & J022820$-$553725  &  89.0$\pm$5.0  \\ 
ACT-S J022821$-$554605  &  $02:28:21.4$  &  $-55:46:05.6$  &  &  26.3  &  109.0  &  108.5$^{+5.1}_{-5.3}$  &  &  14.4  &  83.8  &  83.0$^{+6.3}_{-6.5}$  &  &  -0.7  &  -0.7$^{+0.2}_{-0.2}$  &  sync  &  & J022821$-$554603  &  391.0$\pm$18.0  \\ 
ACT-S J022912$-$540325  &  $02:29:12.8$  &  $-54:03:25.3$  &  &  121.5  &  337.1  &  336.6$^{+10.1}_{-10.1}$  &  &  66.0  &  268.6  &  268.3$^{+10.1}_{-10.1}$  &  &  -0.6  &  -0.6$^{+0.1}_{-0.1}$  &  sync  &  & J022912$-$540324  &  338.0$\pm$17.0  \\ 
ACT-S J022925$-$523225  &  $02:29:25.7$  &  $-52:32:25.8$  &  &  19.0  &  47.0  &  46.5$^{+2.8}_{-2.8}$  &  &  9.7  &  37.3  &  36.4$^{+4.0}_{-4.0}$  &  &  -0.6  &  -0.6$^{+0.3}_{-0.3}$  &  sync  &  & J022925$-$523226  &  182.0$\pm$9.0  \\ 
ACT-S J023246$-$535635  &  $02:32:46.1$  &  $-53:56:35.8$  &  &  9.6  &  24.8  &  23.9$^{+2.7}_{-2.7}$  &  &  5.8  &  20.2  &  18.9$^{+3.6}_{-3.6}$  &  &  -0.6  &  -0.6$^{+0.5}_{-0.6}$  &  sync  &  & J023246$-$535636$^*$ &  32.0$\pm$0.2 \\ 
ACT-S J023356$-$503021  &  $02:33:56.8$  &  $-50:30:21.7$  &  &  5.9  &  18.9  &  16.5$^{+3.3}_{-3.4}$  &  &  2.1  &  10.2  &  8.4$^{+3.7}_{-2.4}$  &  &  -2.3  &  -1.8$^{+1.1}_{-0.8}$  &  sync  &  & J023356$-$503020  &  62.0$\pm$3.0  \\ 
ACT-S J023600$-$530237$^d$  &  $02:36:00.8$  &  $-53:02:37.1$  &  &  5.1  &  12.6  &  10.1$^{+2.8}_{-3.7}$  &  &  2.5  &  9.1  &  6.4$^{+3.4}_{-2.7}$  &  &  -1.2  &  -1.0$^{+1.4}_{-1.2}$  &  sync  &  & ... & ... \\ 
ACT-S J023923$-$510822  &  $02:39:23.2$  &  $-51:08:22.6$  &  &  7.3  &  20.5  &  19.2$^{+2.9}_{-2.9}$  &  &  4.9  &  20.2  &  18.3$^{+4.2}_{-4.3}$  &  &  -0.1  &  -0.1$^{+0.7}_{-0.8}$  &  sync  &  & J023923$-$510817$^*$ &  30.9$\pm$0.2 \\ 
ACT-S J024039$-$542932  &  $02:40:39.8$  &  $-54:29:32.9$  &  &  7.2  &  21.7  &  20.3$^{+3.1}_{-3.1}$  &  &  5.1  &  21.0  &  19.1$^{+4.2}_{-4.2}$  &  &  -0.1  &  -0.1$^{+0.6}_{-0.7}$  &  sync  &  & J024040$-$542933  &  58.0$\pm$3.0  \\ 
ACT-S J024137$-$492447  &  $02:41:37.6$  &  $-49:24:47.9$  &  &  10.2  &  44.5  &  43.1$^{+4.5}_{-4.6}$  &  &  5.6  &  36.7  &  34.1$^{+6.8}_{-6.9}$  &  &  -0.6  &  -0.6$^{+0.5}_{-0.6}$  &  sync  &  & J024136$-$492452  &  99.0$\pm$5.0  \\ 
ACT-S J024154$-$534546  &  $02:41:54.5$  &  $-53:45:46.2$  &  &  6.9  &  17.6  &  16.3$^{+2.7}_{-2.7}$  &  &  5.0  &  18.1  &  16.4$^{+3.7}_{-3.7}$  &  &  0.0  &  0.0$^{+0.7}_{-0.7}$  &  sync  &  & J024155$-$534548$^*$ &  56.5$\pm$0.2 \\ 
ACT-S J024313$-$510516  &  $02:43:13.7$  &  $-51:05:16.2$  &  &  13.9  &  40.1  &  39.4$^{+3.1}_{-3.1}$  &  &  6.7  &  31.6  &  30.0$^{+4.9}_{-4.9}$  &  &  -0.7  &  -0.7$^{+0.4}_{-0.5}$  &  sync  &  & J024313$-$510517  &  189.0$\pm$7.0  \\ 
ACT-S J024342$-$532803  &  $02:43:42.2$  &  $-53:28:03.4$  &  &  5.9  &  14.5  &  13.0$^{+2.6}_{-2.7}$  &  &  3.9  &  14.5  &  12.1$^{+3.8}_{-3.8}$  &  &  -0.1  &  -0.2$^{+0.9}_{-1.0}$  &  sync  &  & ... & ... \\ 
ACT-S J024430$-$541605$^d$  &  $02:44:30.3$  &  $-54:16:05.3$  &  &  3.5  &  10.0  &  8.3$^{+2.9}_{-2.8}$  &  &  5.6  &  24.2  &  20.5$^{+4.8}_{-5.2}$  &  &  2.4  &  2.4$^{+1.2}_{-1.1}$  &  dust  &  & ... & ... \\ 
ACT-S J024509$-$554419  &  $02:45:09.2$  &  $-55:44:19.6$  &  &  2.2  &  9.3  &  11.9$^{+2.3}_{-1.5}$  &  &  12.0  &  72.8  &  68.8$^{+6.4}_{-6.5}$  &  &  6.0  &  4.6$^{+0.3}_{-0.5}$  &  dust  &  & ... & ... \\ 
ACT-S J024540$-$525758  &  $02:45:40.4$  &  $-52:57:58.2$  &  &  7.0  &  16.8  &  15.6$^{+2.5}_{-2.5}$  &  &  5.1  &  18.4  &  16.8$^{+3.7}_{-3.7}$  &  &  0.2  &  0.2$^{+0.7}_{-0.7}$  &  sync  &  & J024539$-$525748$^*$ &  24.0$\pm$0.2 \\ 
ACT-S J024615$-$495354  &  $02:46:15.1$  &  $-49:53:54.4$  &  &  10.7  &  42.0  &  40.5$^{+4.1}_{-4.1}$  &  &  3.7  &  20.9  &  19.1$^{+5.2}_{-4.1}$  &  &  -2.0  &  -2.0$^{+0.7}_{-0.6}$  &  sync  &  & J024614$-$495350  &  70.0$\pm$4.0  \\ 
ACT-S J024615$-$552739  &  $02:46:15.6$  &  $-55:27:39.0$  &  &  3.2  &  11.8  &  9.5$^{+3.7}_{-3.3}$  &  &  5.5  &  32.1  &  27.6$^{+6.3}_{-6.8}$  &  &  2.8  &  2.7$^{+1.2}_{-1.1}$  &  dust  &  & ... & ... \\ 
ACT-S J024647$-$502608  &  $02:46:47.0$  &  $-50:26:08.4$  &  &  5.5  &  18.4  &  16.3$^{+3.5}_{-3.6}$  &  &  4.9  &  24.1  &  21.8$^{+5.0}_{-5.1}$  &  &  0.7  &  0.8$^{+0.8}_{-0.8}$  &  sync  &  & ... & ... \\ 
ACT-S J024948$-$555627  &  $02:49:48.2$  &  $-55:56:27.2$  &  &  5.5  &  23.2  &  20.6$^{+4.4}_{-4.5}$  &  &  5.4  &  29.1  &  26.8$^{+5.5}_{-5.6}$  &  &  0.6  &  0.7$^{+0.8}_{-0.8}$  &  sync  &  & J024948$-$555615  &  95.0$\pm$3.0  \\ 
ACT-S J025112$-$520812  &  $02:51:12.9$  &  $-52:08:12.8$  &  &  6.2  &  15.2  &  13.8$^{+2.6}_{-2.6}$  &  &  3.9  &  14.2  &  12.1$^{+3.7}_{-3.6}$  &  &  -0.3  &  -0.3$^{+0.8}_{-1.0}$  &  sync  &  & J025109$-$520801$^*$ &  55.9$\pm$0.2 \\ 
ACT-S J025204$-$514560  &  $02:52:04.0$  &  $-51:45:60.0$  &  &  5.5  &  13.9  &  11.9$^{+2.7}_{-2.9}$  &  &  2.8  &  10.4  &  8.0$^{+3.6}_{-2.8}$  &  &  -1.0  &  -1.0$^{+1.1}_{-1.1}$  &  sync  &  & J025201$-$514546$^*$ &  4.8$\pm$0.9 \\ 
ACT-S J025329$-$544152  &  $02:53:29.3$  &  $-54:41:52.4$  &  &  254.3  &  830.0  &  828.7$^{+23.3}_{-24.9}$  &  &  127.6  &  659.4  &  659.1$^{+23.3}_{-23.3}$  &  &  -0.6  &  -0.6$^{+0.1}_{-0.1}$  &  sync  &  & J025329$-$544151  &  1933.0$\pm$96.0  \\ 
ACT-S J025353$-$495321  &  $02:53:53.0$  &  $-49:53:21.8$  &  &  2.4  &  9.3  &  8.1$^{+3.1}_{-2.1}$  &  &  6.3  &  40.0  &  35.1$^{+6.6}_{-6.8}$  &  &  4.3  &  3.8$^{+0.8}_{-1.0}$  &  dust  &  & ... & ... \\ 
ACT-S J025629$-$522724  &  $02:56:29.9$  &  $-52:27:24.7$  &  &  5.9  &  14.9  &  13.4$^{+2.7}_{-2.7}$  &  &  4.9  &  17.4  &  15.7$^{+3.6}_{-3.7}$  &  &  0.4  &  0.4$^{+0.8}_{-0.8}$  &  sync  &  & ... & ... \\ 
ACT-S J025839$-$505203  &  $02:58:39.1$  &  $-50:52:03.5$  &  &  37.9  &  115.5  &  115.0$^{+4.5}_{-4.3}$  &  &  18.1  &  85.4  &  84.7$^{+5.6}_{-5.6}$  &  &  -0.8  &  -0.8$^{+0.2}_{-0.2}$  &  sync  &  & J025838$-$505204  &  314.0$\pm$15.0  \\ 
ACT-S J025849$-$533201  &  $02:58:49.7$  &  $-53:32:01.0$  &  &  6.9  &  17.7  &  16.4$^{+2.7}_{-2.7}$  &  &  4.9  &  19.0  &  17.1$^{+4.0}_{-4.0}$  &  &  0.1  &  0.1$^{+0.7}_{-0.8}$  &  sync  &  & J025847$-$533205$^*$ &  10.2$\pm$0.8 \\ 
ACT-S J030056$-$510236  &  $03:00:56.6$  &  $-51:02:36.3$  &  &  11.2  &  34.3  &  33.4$^{+3.3}_{-3.2}$  &  &  6.0  &  27.2  &  25.5$^{+4.7}_{-4.7}$  &  &  -0.7  &  -0.7$^{+0.5}_{-0.6}$  &  sync  &  & J030055$-$510229  &  104.0$\pm$5.0  \\ 
ACT-S J030132$-$525604  &  $03:01:32.6$  &  $-52:56:04.6$  &  &  15.6  &  39.7  &  39.1$^{+2.8}_{-2.7}$  &  &  7.7  &  31.2  &  30.0$^{+4.2}_{-4.1}$  &  &  -0.7  &  -0.7$^{+0.4}_{-0.4}$  &  sync  &  & J030132$-$525555$^*$ &  34.8$\pm$0.1 \\ 
ACT-S J030328$-$523431  &  $03:03:28.3$  &  $-52:34:31.1$  &  &  24.9  &  64.5  &  64.1$^{+3.3}_{-3.1}$  &  &  13.1  &  52.4  &  51.8$^{+4.3}_{-4.3}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.3}$  &  sync  &  & J030328$-$523433  &  89.0$\pm$5.0  \\ 
ACT-S J030615$-$552806  &  $03:06:15.8$  &  $-55:28:06.3$  &  &  14.1  &  54.1  &  53.2$^{+4.1}_{-4.1}$  &  &  8.4  &  53.3  &  51.6$^{+6.7}_{-6.7}$  &  &  -0.1  &  -0.1$^{+0.4}_{-0.4}$  &  sync  &  & J030616$-$552808  &  109.0$\pm$6.0  \\ 
ACT-S J031001$-$532003  &  $03:10:01.3$  &  $-53:20:03.8$  &  &  3.9  &  10.1  &  8.7$^{+2.6}_{-2.4}$  &  &  7.6  &  31.4  &  29.3$^{+4.3}_{-4.4}$  &  &  3.1  &  3.2$^{+0.9}_{-0.8}$  &  dust  &  & ... &  ... \\ 
ACT-S J031207$-$554137  &  $03:12:07.0$  &  $-55:41:37.0$  &  &  18.6  &  74.3  &  73.5$^{+4.6}_{-4.4}$  &  &  9.1  &  59.8  &  58.3$^{+6.8}_{-6.9}$  &  &  -0.6  &  -0.6$^{+0.3}_{-0.3}$  &  sync  &  & J031207$-$554133  &  294.0$\pm$15.0  \\ 
ACT-S J031426$-$510432  &  $03:14:26.1$  &  $-51:04:32.2$  &  &  31.2  &  93.4  &  93.0$^{+4.0}_{-4.0}$  &  &  18.2  &  84.7  &  84.1$^{+5.4}_{-5.4}$  &  &  -0.3  &  -0.3$^{+0.2}_{-0.2}$  &  sync  &  & J031425$-$510431  &  112.0$\pm$6.0  \\ 
ACT-S J031823$-$533148  &  $03:18:23.5$  &  $-53:31:48.0$  &  &  19.5  &  52.6  &  52.1$^{+3.1}_{-3.0}$  &  &  7.6  &  32.1  &  30.9$^{+4.3}_{-4.4}$  &  &  -1.3  &  -1.3$^{+0.4}_{-0.4}$  &  sync  &  & J031823$-$533146$^*$ &  28.8$\pm$0.2 \\ 
ACT-S J031911$-$500027  &  $03:19:11.8$  &  $-50:00:27.4$  &  &  7.0  &  27.5  &  25.5$^{+4.0}_{-4.1}$  &  &  3.6  &  19.0  &  16.2$^{+5.3}_{-4.7}$  &  &  -1.1  &  -1.2$^{+0.8}_{-0.9}$  &  sync  &  & J031910$-$500026$^*$ &  28.1$\pm$0.3 \\ 
ACT-S J032207$-$535422  &  $03:22:07.6$  &  $-53:54:22.6$  &  &  6.4  &  17.6  &  16.1$^{+2.9}_{-2.9}$  &  &  4.6  &  17.4  &  15.5$^{+3.8}_{-3.9}$  &  &  -0.1  &  -0.1$^{+0.8}_{-0.8}$  &  sync  &  & J032210$-$535445$^*$ &  19.1$\pm$0.2 \\ 
ACT-S J032212$-$504232  &  $03:22:12.8$  &  $-50:42:32.4$  &  &  11.3  &  35.3  &  34.4$^{+3.3}_{-3.3}$  &  &  5.0  &  22.7  &  20.7$^{+4.7}_{-4.5}$  &  &  -1.2  &  -1.3$^{+0.6}_{-0.7}$  &  sync  &  & J032212$-$504233$^*$ &  40.7$\pm$0.3 \\ 
ACT-S J032327$-$522632  &  $03:23:27.5$  &  $-52:26:32.2$  &  &  15.2  &  40.6  &  39.9$^{+3.0}_{-2.9}$  &  &  9.5  &  37.7  &  36.8$^{+4.2}_{-4.2}$  &  &  -0.2  &  -0.2$^{+0.3}_{-0.4}$  &  sync  &  & J032327$-$522630  &  72.0$\pm$4.0  \\ 
ACT-S J032540$-$524710  &  $03:25:40.4$  &  $-52:47:10.6$  &  &  2.8  &  7.1  &  5.9$^{+2.3}_{-1.7}$  &  &  6.5  &  26.2  &  23.3$^{+4.3}_{-4.4}$  &  &  3.7  &  3.6$^{+0.9}_{-1.0}$  &  dust  &  & ... &  ... \\ 
ACT-S J032650$-$533702  &  $03:26:50.9$  &  $-53:37:02.3$  &  &  17.9  &  47.5  &  47.0$^{+2.9}_{-3.0}$  &  &  9.5  &  41.5  &  40.5$^{+4.6}_{-4.6}$  &  &  -0.4  &  -0.4$^{+0.3}_{-0.3}$  &  sync  &  & J032650$-$533701  &  91.0$\pm$5.0  \\ 
ACT-S J033002$-$503517  &  $03:30:02.3$  &  $-50:35:17.1$  &  &  7.3  &  23.2  &  21.7$^{+3.3}_{-3.3}$  &  &  4.5  &  20.3  &  18.0$^{+4.7}_{-4.6}$  &  &  -0.4  &  -0.5$^{+0.7}_{-0.8}$  &  sync  &  & J033002$-$503519  &  80.0$\pm$4.0  \\ 
ACT-S J033115$-$524142  &  $03:31:15.2$  &  $-52:41:42.3$  &  &  10.6  &  27.2  &  26.5$^{+2.7}_{-2.7}$  &  &  6.7  &  27.1  &  25.7$^{+4.2}_{-4.2}$  &  &  -0.0  &  -0.1$^{+0.5}_{-0.5}$  &  sync  &  & J033114$-$524148  &  55.0$\pm$3.0  \\ 
ACT-S J033126$-$525829  &  $03:31:26.2$  &  $-52:58:29.3$  &  &  11.6  &  29.3  &  28.6$^{+2.6}_{-2.7}$  &  &  7.4  &  30.0  &  28.8$^{+4.2}_{-4.2}$  &  &  0.0  &  0.0$^{+0.4}_{-0.5}$  &  sync  &  & J033126$-$525830  &  81.0$\pm$4.0  \\ 
ACT-S J033134$-$515355  &  $03:31:34.9$  &  $-51:53:55.2$  &  &  6.1  &  15.9  &  15.0$^{+2.6}_{-2.7}$  &  &  11.9  &  48.4  &  47.3$^{+4.4}_{-4.4}$  &  &  2.9  &  3.0$^{+0.5}_{-0.5}$  &  dust  &  & ... & ... \\ 
ACT-S J033444$-$521852  &  $03:34:44.4$  &  $-52:18:52.7$  &  &  7.7  &  19.9  &  18.8$^{+2.7}_{-2.7}$  &  &  5.2  &  18.7  &  17.1$^{+3.7}_{-3.7}$  &  &  -0.2  &  -0.2$^{+0.6}_{-0.7}$  &  sync  &  & J033443$-$521900$^*$ &  30.2$\pm$0.1 \\ 
ACT-S J033554$-$543029  &  $03:35:54.1$  &  $-54:30:29.9$  &  &  15.1  &  43.5  &  42.9$^{+3.2}_{-3.2}$  &  &  5.9  &  25.2  &  23.6$^{+4.4}_{-4.3}$  &  &  -1.5  &  -1.5$^{+0.5}_{-0.5}$  &  sync  &  & J033553$-$543025  &  305.0$\pm$15.0  \\ 
ACT-S J034156$-$515146  &  $03:41:56.1$  &  $-51:51:46.5$  &  &  6.5  &  16.3  &  14.4$^{+2.6}_{-2.7}$  &  &  1.8  &  6.5  &  6.3$^{+2.2}_{-1.5}$  &  &  -3.5  &  -2.2$^{+0.8}_{-0.6}$  &  sync  &  & J034154$-$515144$^*$ &  17.0$\pm$0.1 \\ 
ACT-S J034349$-$524116  &  $03:43:49.5$  &  $-52:41:16.8$  &  &  8.8  &  22.2  &  21.1$^{+2.6}_{-2.7}$  &  &  4.1  &  14.2  &  12.5$^{+3.5}_{-3.2}$  &  &  -1.3  &  -1.4$^{+0.7}_{-0.8}$  &  sync  &  & J034349$-$524116  &  171.0$\pm$9.0  \\ 
ACT-S J034640$-$520505  &  $03:46:40.5$  &  $-52:05:05.9$  &  &  7.0  &  17.5  &  16.7$^{+2.5}_{-2.6}$  &  &  12.3  &  48.2  &  47.1$^{+4.3}_{-4.2}$  &  &  2.7  &  2.7$^{+0.5}_{-0.4}$  &  dust  &  & ... & ... \\ 
ACT-S J034940$-$540109  &  $03:49:40.5$  &  $-54:01:09.9$  &  &  6.5  &  18.8  &  17.3$^{+3.0}_{-3.0}$  &  &  5.3  &  20.6  &  18.9$^{+4.0}_{-4.0}$  &  &  0.2  &  0.2$^{+0.7}_{-0.7}$  &  sync  &  & J034941$-$540106  &  80.0$\pm$9.0  \\ 
ACT-S J035034$-$524801$^d$  &  $03:50:34.2$  &  $-52:48:01.7$  &  &  1.7  &  4.3  &  3.1$^{+1.7}_{-1.9}$  &  &  5.3  &  20.1  &  12.9$^{+5.6}_{-11.2}$  &  &  5.4  &  3.5$^{+1.0}_{-2.1}$  &  dust  &  & ... & ... \\ 
ACT-S J035128$-$514256  &  $03:51:28.3$  &  $-51:42:56.3$  &  &  54.2  &  143.7  &  143.4$^{+4.8}_{-4.8}$  &  &  28.1  &  116.6  &  116.2$^{+5.7}_{-5.9}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.2}$  &  sync  &  & J035128$-$514254  &  401.0$\pm$20.0  \\ 
ACT-S J035700$-$495549  &  $03:57:00.7$  &  $-49:55:49.3$  &  &  14.3  &  56.9  &  56.0$^{+4.2}_{-4.4}$  &  &  7.1  &  45.1  &  43.2$^{+6.6}_{-6.6}$  &  &  -0.6  &  -0.7$^{+0.4}_{-0.5}$  &  sync  &  & J035700$-$495547  &  74.0$\pm$4.0  \\ 
ACT-S J035840$-$543405  &  $03:58:40.8$  &  $-54:34:05.0$  &  &  9.1  &  31.5  &  30.3$^{+3.6}_{-3.6}$  &  &  6.4  &  33.1  &  31.4$^{+5.3}_{-5.4}$  &  &  0.1  &  0.1$^{+0.5}_{-0.5}$  &  sync  &  & J035842$-$543407$^*$ &  21.6$\pm$0.2 \\ 
ACT-S J040400$-$552021  &  $04:04:00.1$  &  $-55:20:21.5$  &  &  7.0  &  28.7  &  26.8$^{+4.2}_{-4.2}$  &  &  4.2  &  21.9  &  19.3$^{+5.3}_{-5.2}$  &  &  -0.8  &  -0.8$^{+0.8}_{-0.9}$  &  sync  &  & J040400$-$552023  &  84.0$\pm$10.0  \\ 
ACT-S J040403$-$540555  &  $04:04:03.1$  &  $-54:05:55.8$  &  &  2.7  &  8.5  &  8.3$^{+2.3}_{-1.6}$  &  &  9.4  &  43.5  &  40.9$^{+4.9}_{-4.8}$  &  &  4.6  &  4.2$^{+0.6}_{-0.7}$  &  dust  &  & ... &  ... \\ 
ACT-S J040622$-$503501  &  $04:06:22.2$  &  $-50:35:01.4$  &  &  5.5  &  19.6  &  17.0$^{+3.8}_{-4.0}$  &  &  2.9  &  13.7  &  10.8$^{+4.6}_{-3.6}$  &  &  -1.2  &  -1.1$^{+1.1}_{-1.1}$  &  sync  &  & J040621$-$503504$^*$ &  48.6$\pm$0.3 \\ 
ACT-S J041137$-$514921  &  $04:11:37.6$  &  $-51:49:21.7$  &  &  22.4  &  70.1  &  69.6$^{+3.7}_{-3.7}$  &  &  12.4  &  55.3  &  54.5$^{+4.7}_{-4.9}$  &  &  -0.6  &  -0.6$^{+0.3}_{-0.3}$  &  sync  &  & J041137$-$514923  &  259.0$\pm$12.0  \\ 
ACT-S J041249$-$560053  &  $04:12:49.4$  &  $-56:00:53.6$  &  &  4.7  &  21.4  &  19.2$^{+4.8}_{-4.8}$  &  &  5.6  &  34.5  &  30.2$^{+6.7}_{-7.0}$  &  &  1.3  &  1.2$^{+0.9}_{-0.9}$  &  sync  &  & J041247$-$560035  &  118.0$\pm$6.0  \\ 
ACT-S J041313$-$533155  &  $04:13:13.7$  &  $-53:31:55.4$  &  &  12.7  &  37.7  &  36.9$^{+3.2}_{-3.2}$  &  &  8.0  &  36.1  &  34.9$^{+4.7}_{-4.7}$  &  &  -0.1  &  -0.1$^{+0.4}_{-0.4}$  &  sync  &  & J041313$-$533200  &  163.0$\pm$7.0  \\ 
ACT-S J041436$-$560349  &  $04:14:36.3$  &  $-56:03:49.5$  &  &  4.3  &  19.9  &  20.2$^{+3.6}_{-2.6}$  &  &  17.6  &  114.5  &  112.0$^{+7.5}_{-7.5}$  &  &  4.7  &  4.5$^{+0.3}_{-0.5}$  &  dust  &  & ... & ... \\ 
ACT-S J042000$-$545622  &  $04:20:00.5$  &  $-54:56:22.4$  &  &  7.7  &  25.3  &  24.6$^{+3.2}_{-2.9}$  &  &  26.0  &  130.9  &  129.8$^{+6.6}_{-6.6}$  &  &  4.3  &  4.3$^{+0.4}_{-0.3}$  &  dust  &  & ... &  ... \\ 
ACT-S J042504$-$533159  &  $04:25:04.2$  &  $-53:31:59.2$  &  &  53.4  &  150.3  &  150.0$^{+5.1}_{-5.4}$  &  &  32.9  &  135.6  &  135.1$^{+6.2}_{-6.2}$  &  &  -0.3  &  -0.3$^{+0.1}_{-0.1}$  &  sync  &  & J042504$-$533158  &  184.0$\pm$9.0  \\ 
ACT-S J042842$-$500530  &  $04:28:42.9$  &  $-50:05:30.0$  &  &  35.0  &  162.9  &  162.2$^{+6.7}_{-6.4}$  &  &  18.3  &  122.6  &  121.6$^{+7.9}_{-7.9}$  &  &  -0.7  &  -0.8$^{+0.2}_{-0.2}$  &  sync  &  & J042842$-$500534  &  238.0$\pm$11.0  \\ 
ACT-S J042851$-$543005  &  $04:28:51.8$  &  $-54:30:05.2$  &  &  6.7  &  21.6  &  20.0$^{+3.3}_{-3.4}$  &  &  5.6  &  28.7  &  26.6$^{+5.3}_{-5.3}$  &  &  0.7  &  0.7$^{+0.6}_{-0.7}$  &  sync  &  & J042852$-$543007  &  54.0$\pm$3.0  \\ 
ACT-S J042907$-$534943  &  $04:29:07.0$  &  $-53:49:43.6$  &  &  31.3  &  87.9  &  87.5$^{+3.8}_{-3.8}$  &  &  16.7  &  69.4  &  68.7$^{+4.8}_{-4.8}$  &  &  -0.6  &  -0.6$^{+0.2}_{-0.2}$  &  sync  &  & J042908$-$534940  &  145.0$\pm$4.0  \\ 
ACT-S J043221$-$510927  &  $04:32:21.3$  &  $-51:09:27.7$  &  &  26.9  &  87.1  &  86.7$^{+4.1}_{-4.1}$  &  &  13.3  &  64.1  &  63.4$^{+5.2}_{-5.4}$  &  &  -0.8  &  -0.8$^{+0.2}_{-0.2}$  &  sync  &  & J043221$-$510925  &  319.0$\pm$15.0  \\ 
ACT-S J043651$-$521639  &  $04:36:51.8$  &  $-52:16:39.1$  &  &  14.4  &  38.8  &  38.2$^{+2.9}_{-3.0}$  &  &  8.3  &  35.9  &  34.8$^{+4.5}_{-4.5}$  &  &  -0.2  &  -0.2$^{+0.4}_{-0.4}$  &  sync  &  & J043652$-$521639  &  74.0$\pm$4.0  \\ 
ACT-S J044116$-$543849  &  $04:41:16.2$  &  $-54:38:49.1$  &  &  5.4  &  18.0  &  15.9$^{+3.5}_{-3.6}$  &  &  4.7  &  23.3  &  20.8$^{+5.0}_{-5.1}$  &  &  0.6  &  0.7$^{+0.8}_{-0.9}$  &  sync  &  & J044115$-$543859$^*$ &  0.0$\pm$0.3 \\ 
ACT-S J044158$-$515454  &  $04:41:58.2$  &  $-51:54:54.3$  &  &  33.0  &  92.0  &  91.6$^{+3.8}_{-3.8}$  &  &  17.2  &  76.2  &  75.5$^{+5.2}_{-5.2}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.2}$  &  sync  &  & J044158$-$515453  &  262.0$\pm$13.0  \\ 
ACT-S J044502$-$523425  &  $04:45:02.6$  &  $-52:34:25.6$  &  &  9.8  &  26.7  &  25.8$^{+2.9}_{-2.8}$  &  &  4.8  &  19.1  &  17.3$^{+4.0}_{-4.0}$  &  &  -1.0  &  -1.0$^{+0.6}_{-0.7}$  &  sync  &  & J044506$-$523448$^*$ &  50.0$\pm$0.3 \\ 
ACT-S J044702$-$510257  &  $04:47:02.8$  &  $-51:02:57.4$  &  &  5.3  &  17.9  &  14.9$^{+3.7}_{-4.3}$  &  &  2.5  &  12.2  &  9.1$^{+4.4}_{-3.4}$  &  &  -1.4  &  -1.2$^{+1.2}_{-1.1}$  &  sync  &  & J044706$-$510304$^*$ &  43.3$\pm$0.3 \\ 
ACT-S J044747$-$515058  &  $04:47:47.7$  &  $-51:50:58.2$  &  &  9.6  &  26.5  &  25.6$^{+2.9}_{-2.9}$  &  &  4.9  &  19.9  &  18.1$^{+4.2}_{-4.2}$  &  &  -0.8  &  -0.9$^{+0.6}_{-0.7}$  &  sync  &  & J044748$-$515100  &  156.0$\pm$8.0  \\ 
ACT-S J044821$-$504138  &  $04:48:21.9$  &  $-50:41:38.4$  &  &  9.4  &  31.4  &  30.2$^{+3.5}_{-3.5}$  &  &  5.5  &  26.2  &  24.3$^{+4.9}_{-4.9}$  &  &  -0.5  &  -0.6$^{+0.6}_{-0.6}$  &  sync  &  & J044822$-$504133  &  76.0$\pm$4.0  \\ 
ACT-S J045029$-$534657  &  $04:50:29.0$  &  $-53:46:57.2$  &  &  8.2  &  22.6  &  21.3$^{+2.8}_{-2.9}$  &  &  3.3  &  12.8  &  11.1$^{+3.6}_{-2.9}$  &  &  -1.7  &  -1.7$^{+0.8}_{-0.8}$  &  sync  &  & J045032$-$534655$^*$ &  47.2$\pm$0.3 \\ 
ACT-S J045103$-$493630  &  $04:51:03.3$  &  $-49:36:30.2$  &  &  13.4  &  60.5  &  59.4$^{+4.9}_{-4.9}$  &  &  7.4  &  52.2  &  50.2$^{+7.2}_{-7.3}$  &  &  -0.4  &  -0.4$^{+0.4}_{-0.5}$  &  sync  &  & J045102$-$493626  &  147.0$\pm$7.0  \\ 
ACT-S J045239$-$530637  &  $04:52:39.2$  &  $-53:06:37.9$  &  &  8.0  &  22.5  &  21.3$^{+2.9}_{-3.0}$  &  &  4.2  &  17.3  &  15.2$^{+4.2}_{-4.0}$  &  &  -0.8  &  -0.9$^{+0.7}_{-0.8}$  &  sync  &  & J045238$-$530635  &  78.0$\pm$4.0  \\ 
ACT-S J045504$-$553115  &  $04:55:04.0$  &  $-55:31:15.4$  &  &  10.1  &  38.9  &  37.7$^{+4.0}_{-4.0}$  &  &  6.3  &  39.2  &  37.0$^{+6.4}_{-6.4}$  &  &  -0.0  &  -0.0$^{+0.5}_{-0.5}$  &  sync  &  & J045503$-$553112  &  67.0$\pm$4.0  \\ 
ACT-S J045559$-$530237  &  $04:55:59.4$  &  $-53:02:37.1$  &  &  7.8  &  21.2  &  20.1$^{+2.8}_{-2.8}$  &  &  4.5  &  17.6  &  15.7$^{+4.0}_{-4.0}$  &  &  -0.6  &  -0.6$^{+0.7}_{-0.8}$  &  sync  &  & J045558$-$530239  &  61.0$\pm$3.0  \\ 
ACT-S J050019$-$532125  &  $05:00:19.0$  &  $-53:21:25.1$  &  &  11.0  &  30.0  &  29.2$^{+2.8}_{-2.9}$  &  &  6.4  &  27.2  &  25.7$^{+4.3}_{-4.4}$  &  &  -0.3  &  -0.3$^{+0.5}_{-0.5}$  &  sync  &  & J050019$-$532121  &  135.0$\pm$7.0  \\ 
ACT-S J050401$-$502311  &  $05:04:01.6$  &  $-50:23:11.7$  &  &  17.1  &  64.1  &  63.3$^{+4.2}_{-4.1}$  &  &  8.1  &  47.9  &  46.3$^{+6.1}_{-6.2}$  &  &  -0.8  &  -0.8$^{+0.4}_{-0.4}$  &  sync  &  & J050401$-$502313  &  129.0$\pm$7.0  \\ 
ACT-S J050746$-$515602  &  $05:07:46.3$  &  $-51:56:02.3$  &  &  6.1  &  17.0  &  15.3$^{+3.0}_{-3.0}$  &  &  3.5  &  13.9  &  11.5$^{+4.0}_{-3.7}$  &  &  -0.7  &  -0.8$^{+0.9}_{-1.0}$  &  sync  &  & J050747$-$515607  &  85.0$\pm$4.0  \\ 
ACT-S J051356$-$505549  &  $05:13:56.0$  &  $-50:55:49.4$  &  &  6.8  &  23.5  &  21.9$^{+3.6}_{-3.6}$  &  &  5.1  &  25.3  &  23.0$^{+5.1}_{-5.2}$  &  &  0.1  &  0.1$^{+0.7}_{-0.8}$  &  sync  &  & J051355$-$505541  &  46.0$\pm$2.0  \\ 
ACT-S J051506$-$534420  &  $05:15:06.9$  &  $-53:44:20.3$  &  &  1.7  &  4.8  &  5.4$^{+1.5}_{-1.1}$  &  &  7.7  &  32.3  &  28.7$^{+4.3}_{-4.5}$  &  &  6.3  &  4.4$^{+0.4}_{-0.7}$  &  dust  &  & ... & ... \\ 
ACT-S J051812$-$514358  &  $05:18:12.5$  &  $-51:43:58.7$  &  &  9.5  &  28.3  &  27.3$^{+3.1}_{-3.1}$  &  &  6.2  &  30.1  &  28.4$^{+4.9}_{-5.1}$  &  &  0.1  &  0.1$^{+0.5}_{-0.6}$  &  sync  &  & J051811$-$514404  &  57.0$\pm$3.0  \\ 
ACT-S J051840$-$500545  &  $05:18:40.0$  &  $-50:05:45.5$  &  &  5.2  &  21.2  &  17.6$^{+4.5}_{-5.4}$  &  &  2.5  &  14.9  &  10.9$^{+5.6}_{-4.3}$  &  &  -1.3  &  -1.1$^{+1.3}_{-1.1}$  &  sync  &  & ... & ... \\ 
ACT-S J052046$-$550823  &  $05:20:46.3$  &  $-55:08:23.1$  &  &  6.3  &  22.5  &  20.6$^{+3.7}_{-3.8}$  &  &  5.3  &  25.3  &  23.2$^{+4.9}_{-5.0}$  &  &  0.3  &  0.3$^{+0.7}_{-0.8}$  &  sync  &  & J052045$-$550824  &  78.0$\pm$4.0  \\ 
ACT-S J052139$-$491301  &  $05:21:39.7$  &  $-49:13:01.6$  &  &  5.9  &  33.8  &  30.3$^{+6.0}_{-6.0}$  &  &  2.9  &  27.9  &  21.8$^{+9.2}_{-7.7}$  &  &  -0.8  &  -0.9$^{+1.1}_{-1.2}$  &  sync  &  & ... & ... \\ 
ACT-S J052317$-$530833  &  $05:23:17.3$  &  $-53:08:33.8$  &  &  8.4  &  24.1  &  22.9$^{+3.0}_{-3.0}$  &  &  3.7  &  15.6  &  13.5$^{+4.1}_{-3.7}$  &  &  -1.3  &  -1.4$^{+0.8}_{-0.8}$  &  sync  &  & J052318$-$530837  &  47.0$\pm$2.0  \\ 
ACT-S J052743$-$542609  &  $05:27:43.4$  &  $-54:26:09.6$  &  &  8.1  &  26.5  &  25.1$^{+3.4}_{-3.4}$  &  &  4.2  &  18.5  &  16.3$^{+4.5}_{-4.3}$  &  &  -1.0  &  -1.1$^{+0.7}_{-0.8}$  &  sync  &  & J052743$-$542616  &  98.0$\pm$5.0  \\ 
ACT-S J052903$-$543650  &  $05:29:03.5$  &  $-54:36:50.8$  &  &  1.9  &  6.8  &  6.1$^{+2.4}_{-1.6}$  &  &  6.1  &  32.2  &  27.4$^{+5.6}_{-5.9}$  &  &  5.0  &  4.0$^{+0.7}_{-1.0}$  &  dust  &  & ... & ... \\ 
ACT-S J053117$-$550425  &  $05:31:17.5$  &  $-55:04:25.6$  &  &  12.7  &  47.4  &  46.4$^{+4.1}_{-4.0}$  &  &  6.9  &  38.1  &  36.4$^{+5.6}_{-5.7}$  &  &  -0.6  &  -0.6$^{+0.4}_{-0.5}$  &  sync  &  & J053115$-$550423$^*$ &  30.0$\pm$0.6 \\ 
ACT-S J053208$-$531033  &  $05:32:08.9$  &  $-53:10:33.5$  &  &  20.1  &  56.7  &  56.2$^{+3.3}_{-3.2}$  &  &  12.2  &  54.6  &  53.8$^{+4.8}_{-4.9}$  &  &  -0.1  &  -0.1$^{+0.3}_{-0.3}$  &  sync  &  & J053208$-$531035  &  88.0$\pm$4.0  \\ 
ACT-S J053250$-$504709  &  $05:32:50.5$  &  $-50:47:09.9$  &  &  2.5  &  9.2  &  8.8$^{+2.7}_{-1.8}$  &  &  8.2  &  46.7  &  43.2$^{+6.0}_{-6.0}$  &  &  4.7  &  4.1$^{+0.6}_{-0.8}$  &  dust  &  & ... &  ... \\ 
ACT-S J053311$-$523827  &  $05:33:11.9$  &  $-52:38:27.5$  &  &  1.7  &  4.8  &  4.8$^{+1.7}_{-1.2}$  &  &  6.3  &  28.3  &  23.7$^{+4.9}_{-5.1}$  &  &  6.1  &  4.2$^{+0.6}_{-0.9}$  &  dust  &  & ... & ... \\ 
ACT-S J053323$-$554935  &  $05:33:23.8$  &  $-55:49:35.8$  &  &  17.6  &  76.8  &  76.0$^{+4.9}_{-4.9}$  &  &  9.6  &  64.2  &  62.7$^{+7.0}_{-7.0}$  &  &  -0.5  &  -0.5$^{+0.3}_{-0.3}$  &  sync  &  & J053324$-$554936  &  51.0$\pm$3.0  \\ 
ACT-S J053458$-$543906  &  $05:34:58.6$  &  $-54:39:06.2$  &  &  8.2  &  28.3  &  27.0$^{+3.6}_{-3.6}$  &  &  5.6  &  27.9  &  26.0$^{+5.1}_{-5.1}$  &  &  -0.1  &  -0.1$^{+0.6}_{-0.6}$  &  sync  &  & J053458$-$543901  &  61.0$\pm$3.0  \\ 
ACT-S J053817$-$503058  &  $05:38:17.1$  &  $-50:30:58.2$  &  &  1.7  &  6.5  &  7.3$^{+2.1}_{-1.5}$  &  &  7.0  &  43.2  &  37.6$^{+6.4}_{-6.4}$  &  &  6.3  &  4.3$^{+0.5}_{-0.7}$  &  dust  &  & ... & ... \\ 
ACT-S J053909$-$551055  &  $05:39:09.3$  &  $-55:10:55.7$  &  &  8.2  &  31.6  &  30.2$^{+4.0}_{-4.0}$  &  &  6.1  &  35.1  &  33.0$^{+6.0}_{-6.0}$  &  &  0.2  &  0.2$^{+0.5}_{-0.6}$  &  sync  &  & J053909$-$551059  &  113.0$\pm$6.0  \\ 
ACT-S J054025$-$530348  &  $05:40:25.3$  &  $-53:03:48.7$  &  &  10.5  &  30.6  &  29.7$^{+3.1}_{-3.1}$  &  &  7.6  &  34.2  &  32.9$^{+4.7}_{-4.7}$  &  &  0.3  &  0.3$^{+0.4}_{-0.5}$  &  sync  &  & J054025$-$530346  &  193.0$\pm$10.0  \\ 
ACT-S J054030$-$535626  &  $05:40:30.0$  &  $-53:56:26.4$  &  &  6.1  &  17.4  &  15.3$^{+3.0}_{-3.1}$  &  &  2.4  &  9.6  &  7.9$^{+3.3}_{-2.2}$  &  &  -2.0  &  -1.7$^{+1.0}_{-0.8}$  &  sync  &  & J054029$-$535632  &  53.0$\pm$3.0  \\ 
ACT-S J054045$-$541821  &  $05:40:45.8$  &  $-54:18:21.5$  &  &  133.1  &  435.1  &  434.4$^{+13.1}_{-13.1}$  &  &  68.3  &  341.6  &  341.4$^{+12.2}_{-13.1}$  &  &  -0.6  &  -0.6$^{+0.1}_{-0.1}$  &  sync  &  & J054045$-$541821  &  1127.0$\pm$56.0  \\ 
ACT-S J054223$-$514256  &  $05:42:23.2$  &  $-51:42:56.3$  &  &  25.2  &  79.6  &  79.1$^{+3.9}_{-3.9}$  &  &  14.0  &  70.1  &  69.3$^{+5.5}_{-5.5}$  &  &  -0.3  &  -0.3$^{+0.2}_{-0.2}$  &  sync  &  & J054223$-$514257  &  128.0$\pm$7.0  \\ 
ACT-S J054830$-$521836  &  $05:48:30.2$  &  $-52:18:36.5$  &  &  8.9  &  26.8  &  25.7$^{+3.1}_{-3.1}$  &  &  5.9  &  28.3  &  26.5$^{+4.9}_{-4.9}$  &  &  0.1  &  0.1$^{+0.5}_{-0.6}$  &  sync  &  & J054833$-$521840$^*$ &  31.5$\pm$0.3 \\ 
ACT-S J054944$-$524626  &  $05:49:44.1$  &  $-52:46:26.7$  &  &  62.5  &  189.4  &  189.1$^{+6.0}_{-6.4}$  &  &  33.6  &  148.4  &  147.9$^{+6.7}_{-6.7}$  &  &  -0.6  &  -0.6$^{+0.2}_{-0.1}$  &  sync  &  & J054943$-$524625  &  235.0$\pm$11.0  \\ 
ACT-S J055047$-$530454  &  $05:50:47.5$  &  $-53:04:54.9$  &  &  8.7  &  25.9  &  24.8$^{+3.1}_{-3.1}$  &  &  5.5  &  25.0  &  23.1$^{+4.7}_{-4.7}$  &  &  -0.1  &  -0.2$^{+0.6}_{-0.7}$  &  sync  &  & J055049$-$530501$^*$ &  0.0$\pm$0.3 \\ 
ACT-S J055115$-$533435  &  $05:51:15.4$  &  $-53:34:35.3$  &  &  2.5  &  7.5  &  5.7$^{+2.7}_{-2.0}$  &  &  5.5  &  25.1  &  20.3$^{+5.3}_{-6.2}$  &  &  3.5  &  3.2$^{+1.1}_{-1.3}$  &  dust  &  & ... & ... \\ 
ACT-S J055139$-$505800  &  $05:51:39.3$  &  $-50:58:00.8$  &  &  1.9  &  7.0  &  7.0$^{+2.4}_{-1.6}$  &  &  6.7  &  39.3  &  34.3$^{+6.2}_{-6.3}$  &  &  5.4  &  4.2$^{+0.6}_{-0.8}$  &  dust  &  & ... &  ... \\ 
ACT-S J055152$-$552628  &  $05:51:52.4$  &  $-55:26:28.9$  &  &  7.6  &  31.3  &  29.6$^{+4.3}_{-4.3}$  &  &  5.1  &  29.5  &  27.0$^{+5.9}_{-5.9}$  &  &  -0.2  &  -0.2$^{+0.7}_{-0.7}$  &  sync  &  & J055152$-$552632  &  81.0$\pm$4.0  \\ 
ACT-S J055235$-$534926  &  $05:52:35.5$  &  $-53:49:26.8$  &  &  5.4  &  16.2  &  14.0$^{+3.2}_{-3.3}$  &  &  3.1  &  12.9  &  10.1$^{+4.2}_{-3.6}$  &  &  -0.8  &  -0.8$^{+1.1}_{-1.2}$  &  sync  &  & ... & ... \\ 
ACT-S J055811$-$502952  &  $05:58:11.5$  &  $-50:29:52.2$  &  &  15.7  &  61.8  &  61.0$^{+4.3}_{-4.4}$  &  &  8.8  &  55.6  &  54.1$^{+6.6}_{-6.7}$  &  &  -0.3  &  -0.3$^{+0.4}_{-0.4}$  &  sync  &  & J055811$-$502948  &  381.0$\pm$19.0  \\ 
ACT-S J055947$-$502646  &  $05:59:47.2$  &  $-50:26:46.6$  &  &  10.1  &  40.9  &  39.6$^{+4.3}_{-4.3}$  &  &  5.3  &  29.8  &  27.5$^{+5.8}_{-5.8}$  &  &  -0.9  &  -1.0$^{+0.6}_{-0.6}$  &  sync  &  & J055947$-$502652  &  78.0$\pm$4.0  \\ 
ACT-S J060212$-$542508  &  $06:02:12.8$  &  $-54:25:08.9$  &  &  10.5  &  35.8  &  34.7$^{+3.6}_{-3.6}$  &  &  6.9  &  35.5  &  33.8$^{+5.4}_{-5.3}$  &  &  -0.1  &  -0.1$^{+0.5}_{-0.5}$  &  sync  &  & J060212$-$542507  &  114.0$\pm$5.0  \\ 
ACT-S J060749$-$525743  &  $06:07:49.0$  &  $-52:57:43.5$  &  &  14.5  &  43.4  &  42.7$^{+3.2}_{-3.2}$  &  &  8.6  &  37.6  &  36.5$^{+4.5}_{-4.6}$  &  &  -0.4  &  -0.4$^{+0.3}_{-0.4}$  &  sync  &  & J060749$-$525744  &  85.0$\pm$4.0  \\ 
ACT-S J060849$-$545643  &  $06:08:49.1$  &  $-54:56:43.5$  &  &  39.6  &  144.3  &  143.7$^{+5.7}_{-5.4}$  &  &  21.6  &  120.3  &  119.6$^{+7.0}_{-7.0}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.2}$  &  sync  &  & J060849$-$545642  &  386.0$\pm$19.0  \\ 
ACT-S J061311$-$492604  &  $06:13:11.3$  &  $-49:26:04.3$  &  &  5.9  &  30.3  &  27.4$^{+5.4}_{-5.4}$  &  &  5.8  &  40.0  &  37.3$^{+7.1}_{-7.1}$  &  &  0.7  &  0.8$^{+0.7}_{-0.7}$  &  sync  &  & ... & ... \\ 
ACT-S J061714$-$530608  &  $06:17:14.9$  &  $-53:06:08.4$  &  &  12.7  &  40.8  &  39.9$^{+3.4}_{-3.4}$  &  &  7.9  &  35.8  &  34.5$^{+4.7}_{-4.7}$  &  &  -0.4  &  -0.4$^{+0.4}_{-0.4}$  &  sync  &  & J061716$-$530615$^*$ &  26.8$\pm$0.4 \\ 
ACT-S J061955$-$542716  &  $06:19:55.5$  &  $-54:27:16.1$  &  &  11.6  &  43.0  &  42.0$^{+3.9}_{-3.9}$  &  &  5.5  &  30.3  &  28.1$^{+5.7}_{-5.6}$  &  &  -1.0  &  -1.0$^{+0.5}_{-0.6}$  &  sync  &  & J061955$-$542713  &  99.0$\pm$5.0  \\ 
ACT-S J062143$-$524133  &  $06:21:43.1$  &  $-52:41:33.2$  &  &  39.6  &  125.3  &  124.8$^{+4.9}_{-4.7}$  &  &  22.2  &  104.1  &  103.4$^{+6.1}_{-5.9}$  &  &  -0.5  &  -0.5$^{+0.2}_{-0.2}$  &  sync  &  & J062143$-$524132  &  266.0$\pm$9.0  \\ 
ACT-S J062552$-$543852  &  $06:25:52.1$  &  $-54:38:52.9$  &  &  28.8  &  121.6  &  121.0$^{+5.5}_{-5.5}$  &  &  15.1  &  90.1  &  89.2$^{+6.8}_{-6.6}$  &  &  -0.8  &  -0.8$^{+0.2}_{-0.2}$  &  sync  &  & J062552$-$543850  &  304.0$\pm$15.0  \\ 
ACT-S J062621$-$534130  &  $06:26:21.0$  &  $-53:41:30.5$  &  &  13.9  &  45.1  &  44.3$^{+3.5}_{-3.5}$  &  &  7.0  &  35.4  &  33.8$^{+5.2}_{-5.2}$  &  &  -0.7  &  -0.7$^{+0.4}_{-0.5}$  &  sync  &  & J062620$-$534151  &  253.0$\pm$4.0  \\ 
ACT-S J062649$-$543231  &  $06:26:49.5$  &  $-54:32:31.7$  &  &  8.1  &  32.9  &  31.4$^{+4.2}_{-4.2}$  &  &  6.1  &  32.3  &  30.4$^{+5.5}_{-5.5}$  &  &  -0.1  &  -0.1$^{+0.5}_{-0.6}$  &  sync  &  & J062648$-$543214  &  106.0$\pm$3.0  \\ 
ACT-S J062747$-$512614$^d$  &  $06:27:47.8$  &  $-51:26:14.3$  &  &  2.5  &  8.5  &  6.2$^{+3.2}_{-2.4}$  &  &  5.3  &  27.1  &  21.5$^{+6.0}_{-8.0}$  &  &  3.4  &  3.1$^{+1.2}_{-1.5}$  &  dust  &  & ... & ... \\ 
ACT-S J063159$-$540453  &  $06:31:59.7$  &  $-54:04:53.7$  &  &  7.4  &  27.5  &  25.9$^{+3.8}_{-3.9}$  &  &  6.4  &  31.2  &  29.5$^{+5.0}_{-5.1}$  &  &  0.3  &  0.3$^{+0.6}_{-0.6}$  &  sync  &  & J063201$-$540455  &  68.0$\pm$4.0  \\ 
ACT-S J063715$-$500414$^d$  &  $06:37:15.5$  &  $-50:04:14.3$  &  &  1.7  &  8.6  &  8.3$^{+3.0}_{-2.2}$  &  &  6.1  &  47.4  &  40.2$^{+8.1}_{-8.6}$  &  &  5.8  &  4.1$^{+0.6}_{-0.9}$  &  dust  &  & ... & ... \\ 
ACT-S J063739$-$500733  &  $06:37:39.5$  &  $-50:07:33.9$  &  &  7.9  &  37.9  &  35.9$^{+5.0}_{-5.0}$  &  &  4.3  &  28.2  &  24.9$^{+6.8}_{-6.6}$  &  &  -0.9  &  -1.0$^{+0.7}_{-0.8}$  &  sync  &  & J063738$-$500722  &  84.0$\pm$4.0  \\ 
ACT-S J064110$-$520224  &  $06:41:10.4$  &  $-52:02:24.2$  &  &  6.5  &  22.8  &  20.7$^{+3.6}_{-3.6}$  &  &  3.2  &  15.0  &  12.4$^{+4.5}_{-3.7}$  &  &  -1.3  &  -1.3$^{+0.9}_{-0.9}$  &  sync  &  & J064107$-$520225$^*$ &  31.6$\pm$0.3 \\ 
ACT-S J064150$-$555106  &  $06:41:50.4$  &  $-55:51:06.2$  &  &  5.5  &  27.0  &  23.0$^{+5.3}_{-5.7}$  &  &  2.3  &  16.4  &  12.8$^{+6.0}_{-4.2}$  &  &  -1.8  &  -1.5$^{+1.2}_{-1.0}$  &  sync  &  & J064150$-$555103$^*$ &  16.3$\pm$0.4 \\ 
ACT-S J064320$-$535845  &  $06:43:20.2$  &  $-53:58:45.3$  &  &  30.0  &  101.7  &  101.2$^{+4.4}_{-4.6}$  &  &  17.1  &  87.2  &  86.6$^{+5.9}_{-5.9}$  &  &  -0.4  &  -0.4$^{+0.2}_{-0.2}$  &  sync  &  & J064320$-$535846  &  130.0$\pm$7.0  \\ 
ACT-S J064630$-$545111  &  $06:46:30.2$  &  $-54:51:11.3$  &  &  7.5  &  31.4  &  29.5$^{+4.3}_{-4.3}$  &  &  3.8  &  20.6  &  17.9$^{+5.4}_{-4.9}$  &  &  -1.2  &  -1.3$^{+0.8}_{-0.9}$  &  sync  &  & J064629$-$545116  &  90.0$\pm$3.0  \\ 
ACT-S J065020$-$501758  &  $06:50:20.5$  &  $-50:17:58.5$  &  &  6.2  &  34.4  &  31.5$^{+5.7}_{-5.8}$  &  &  4.3  &  31.8  &  27.9$^{+7.7}_{-7.7}$  &  &  -0.3  &  -0.3$^{+0.8}_{-0.9}$  &  sync  &  & ... & ... \\ 
ACT-S J065207$-$551605$^d$  &  $06:52:07.4$  &  $-55:16:05.5$  &  &  3.6  &  16.3  &  13.8$^{+4.5}_{-4.2}$  &  &  6.4  &  46.0  &  41.9$^{+7.6}_{-7.7}$  &  &  2.8  &  2.9$^{+1.0}_{-0.9}$  &  dust  &  & ... &  ... \\ 
ACT-S J065518$-$495156  &  $06:55:18.4$  &  $-49:51:56.1$  &  &  6.6  &  41.2  &  38.2$^{+6.5}_{-6.6}$  &  &  4.7  &  49.8  &  44.6$^{+10.8}_{-10.9}$  &  &  0.4  &  0.4$^{+0.7}_{-0.8}$  &  sync  &  & J065518$-$495206  &  66.0$\pm$3.0  \\ 
ACT-S J070411$-$551420  &  $07:04:11.6$  &  $-55:14:20.9$  &  &  5.7  &  28.4  &  25.5$^{+5.2}_{-5.3}$  &  &  4.7  &  31.2  &  27.9$^{+6.8}_{-6.9}$  &  &  0.2  &  0.2$^{+0.8}_{-0.9}$  &  sync  &  & J070412$-$551441  &  59.0$\pm$3.0  \\ 
ACT-S J070700$-$502233  &  $07:07:00.1$  &  $-50:22:33.6$  &  &  7.2  &  46.0  &  41.4$^{+6.5}_{-6.5}$  &  &  2.2  &  17.4  &  17.6$^{+5.3}_{-3.6}$  &  &  -3.2  &  -2.3$^{+0.8}_{-0.5}$  &  sync  &  & J070700$-$502226  &  114.0$\pm$6.0  \\ 
